Error Probability Analysis and Power Allocation for Interference Exploitation Over Rayleigh Fading Channels

This paper considers the performance analysis of constructive interference (CI) precoding technique in multi-user multiple-input multiple-output (MU-MIMO) systems with a finite constellation phase-shift keying (PSK) input alphabet. Firstly, analytical expressions for the moment generating function (MGF) and the average of the received signal-to-noise-ratio (SNR) are derived. Then, based on the derived MGF expression the average symbol error probability (SEP) for the CI precoder with PSK signaling is calculated. In this regard, new exact and very accurate asymptotic approximation for the average SEP are provided. Building on the new performance analysis, different power allocation schemes are considered to enhance the achieved SEP. In the first scheme, power allocation based on minimizing the sum symbol error probabilities (Min-Sum) is studied, while in the second scheme the power allocation based on minimizing the maximum SEP (Min-Max) is investigated. Furthermore, new analytical expressions of the throughput and power efficiency of the CI precoding in MU-MIMO systems are also derived. The numerical results in this work demonstrate that, the CI precoding outperforms the conventional interference suppression precoding techniques with an up to 20dB gain in the transmit SNR in terms of SEP, and up to 15dB gain in the transmit SNR in terms of the throughput. In addition, the SEP-based power allocation schemes provide additional up to 13dB gains in the transmit SNR compared to the conventional equal power allocation scheme.

==> bib.txt <==

@book{MIMO1,
    author    = "John G. Proakis, Masoud Salehi",
    title     = "Digital Communications, Fifth Edition",
    year      = "2008",

    Publisher=" McGraw-Hill, NY USA"
    
}


@book{MIMO2,
    author    = "Howard Huang, Constantions B. Papadias, and Sivarama Venkatesan",
    title     = " MIMO Communication for cellular Networks",
    year      = "2008",

    Publisher=" Springer, 2012"
    
}

@book{salimbook,
    author    = "Marvin K. Simon, and Mohamed Slim Alouini",
    title     = "Digital Communication over Fading Channels",
    year      = "2000",

    Publisher=" John wiley and Sons, Inc."
    
}

@ARTICLE{MIMO3, 
author={Y. Wu and C. Xiao and X. Gao and J. D. Matyjas and Z. Ding}, 
journal={IEEE Transactions on Communications}, 
title={Linear Precoder Design for MIMO Interference Channels with Finite-Alphabet Signaling}, 
year={2013}, 
volume={61}, 
number={9}, 
pages={3766-3780}, 
keywords={MIMO communication;codecs;iterative methods;linear codes;optimisation;precoding;quadrature amplitude modulation;radiofrequency interference;Gaussian inputs;K-user interference channels;MIMO interference channel systems;QAM inputs;SNR regions;efficient iterative algorithm;finite alphabet inputs;finite-alphabet inputs;finite-alphabet signaling;interference alignment technique;iterative algorithm;linear precoder design;multiple-input multiple output transceivers;partial interference-free signal space;power allocation design;precoding matrices;signal-to-noise ratio;weighted sum-rate maximization;Interference channels;MIMO;Receivers;Signal to noise ratio;Transmitters;Vectors;Finite alphabet;MIMO;interference channel;linear precoding}, 
doi={10.1109/TCOMM.2013.072213.130132}, 
ISSN={0090-6778}, 
month={September},}

@ARTICLE{Twway, 
author={A. Salem and K. A. Hamdi}, 
journal={IEEE Transactions on Communications}, 
title={Wireless Power Transfer in Multi-Pair Two-Way AF Relaying Networks}, 
year={2016}, 
volume={64}, 
number={11}, 
pages={4578-4591}, 
keywords={Monte Carlo methods;amplify and forward communication;antenna arrays;energy conservation;energy harvesting;inductive power transmission;interference suppression;protocols;relay networks (telecommunication);telecommunication power management;Monte Carlo simulations;amplify and forward relaying networks;channel state information;down-link phase;energy efficiency;ergodic spectral efficiency;harvest-then-transmit protocol;harvested energy;interference mitigation;multipair two-way AF relaying networks;multiple-antenna;received signals;relay antennas;single antenna users;up-link phase;wireless power transfer;wireless-powered communication network;zero-forcing reception;zero-forcing transmission;Antennas;MIMO;Protocols;Relay networks (telecommunications);System performance;Wireless communication;Multi-pair;spectral efficiency;two-way relaying;wireless power transfer;zero forcing;zero-forcing}, 
doi={10.1109/TCOMM.2016.2607751}, 
ISSN={0090-6778}, 
month={Nov},}

@ARTICLE{MIMOPSK1, 
author={W. He and C. N. Georghiades}, 
journal={IEEE Transactions on Information Theory}, 
title={Computing the capacity of a MIMO fading channel under PSK signaling}, 
year={2005}, 
volume={51}, 
number={5}, 
pages={1794-1803}, 
keywords={MIMO systems;antenna arrays;channel capacity;covariance matrices;eigenvalues and eigenfunctions;fading channels;phase shift keying;telecommunication signalling;MIMO fading channel;PSK signaling;SNR;analytical expression;capacity computing;covariance matrix;eigenvalue-eigenvector;input alphabet;multiple-input multiple-output;phase-shift keying;signal-to-noise ratio;Analytical models;Channel capacity;Closed-form solution;Eigenvalues and eigenfunctions;Fading;Helium;MIMO;Phase shift keying;Rayleigh channels;Transmitters;Capacity-achieving distribution;constrained input;multiple-input multiple-output (MIMO) capacity;phase-shift keying (PSK) signaling}, 
doi={10.1109/TIT.2005.846426}, 
ISSN={0018-9448}, 
month={May},}

@ARTICLE{precoding1, 
author={C. Xiao and Y. R. Zheng and Z. Ding}, 
journal={IEEE Transactions on Signal Processing}, 
title={Globally Optimal Linear Precoders for Finite Alphabet Signals Over Complex Vector Gaussian Channels}, 
year={2011}, 
volume={59}, 
number={7}, 
pages={3301-3314}, 
keywords={Gaussian channels;Gaussian noise;channel coding;error statistics;iterative methods;linear codes;matrix algebra;precoding;channel capacity;channel coding;coded bit error rate;complex vector Gaussian channel;discrete constellation;finite alphabet signal;global optimal linear precoder optimization;power allocation algorithm;precoder matrix concave function;Iterative methods;MIMO;Materials;Mutual information;Resource management;Signal processing algorithms;Vectors;Finite alphabet input;linear precoding;mutual information;optimization;vector Gaussian noise channel}, 
doi={10.1109/TSP.2011.2140112}, 
ISSN={1053-587X}, 
month={July},}

@ARTICLE{precoding2, 
author={Y. Wu and M. Wang and C. Xiao and Z. Ding and X. Gao}, 
journal={IEEE Transactions on Wireless Communications}, 
title={Linear Precoding for MIMO Broadcast Channels With Finite-Alphabet Constraints}, 
year={2012}, 
volume={11}, 
number={8}, 
pages={2906-2920}, 
keywords={Educational institutions;Interference;MIMO;Modulation;Optimization;Signal to noise ratio;Vectors;Broadcast channel;MIMO;finite-alphabet signaling;transmit precoding}, 
doi={10.1109/TWC.2012.060412.111806}, 
ISSN={1536-1276}, 
month={August},}

@ARTICLE{precoding3, 
author={W. Zeng and C. Xiao and J. Lu}, 
journal={IEEE Wireless Communications Letters}, 
title={A Low-Complexity Design of Linear Precoding for MIMO Channels with Finite-Alphabet Inputs}, 
year={2012}, 
volume={1}, 
number={1}, 
pages={38-41}, 
keywords={MIMO communication;communication complexity;fading channels;linear codes;precoding;computational complexity;fading MIMO channels;finite-alphabet inputs;linear precoding;low-complexity design;multiple-input multiple-output;Fading;MIMO;Mutual information;Optimization;Phase shift keying;Signal to noise ratio;Vectors;Linear precoder;finite-alphabet inputs;low-complexity design;mutual information maximization}, 
doi={10.1109/WCL.2012.121411.110025}, 
ISSN={2162-2337}, 
month={February},}


@ARTICLE{precoding4,
author={W. Zeng and C. Xiao and M. Wang and J. Lu}, 
journal={IEEE Transactions on Signal Processing}, 
title={Linear Precoding for Finite-Alphabet Inputs Over MIMO Fading Channels With Statistical CSI}, 
year={2012}, 
volume={60}, 
number={6}, 
pages={3134-3148}, 
keywords={MIMO communication;approximation theory;computational complexity;fading channels;linear codes;precoding;radio transmitters;statistical analysis;MIMO fading channels;approximation;closed-form expression;computational complexity;finite-alphabet inputs;global optimal precoder;linear precoding;multiple-input multiple-output fading channels;prohibitive computational burden;radio transmitter;statistical CSI;statistical channel state information;two-step algorithm;MIMO;Mutual information;Optimization;Resource management;Signal processing algorithms;Transmitters;Vectors;Finite-alphabet inputs;multiple-input multiple-output;precoder design;statistical channel state information}, 
doi={10.1109/TSP.2012.2188717}, 
ISSN={1053-587X}, 
month={June},}

@ARTICLE{precoding5, 
author={M. Wang and W. Zeng and C. Xiao}, 
journal={IEEE Transactions on Wireless Communications}, 
title={Linear Precoding for MIMO Multiple Access Channels with Finite Discrete Inputs}, 
year={2011}, 
volume={10}, 
number={11}, 
pages={3934-3942}, 
keywords={MIMO communication;error statistics;multi-access systems;optimisation;Karush Kuhn Tucker analysis;MIMO multiple access channels;backtracking line search;bit error rate;constellation constrained capacity;finite discrete inputs;iterative algorithm;iterative detection;linear precoding;nonconcavity;objective function;weighted sum rate maximization;Bit error rate;Iterative decoding;MIMO;Optimization;Radiofrequency identification;Receivers;Signal to noise ratio;Multiple-input multiple-output (MIMO);finite discrete inputs;linear precoding;multiple access channels (MAC)}, 
doi={10.1109/TWC.2011.091911.110508}, 
ISSN={1536-1276}, 
month={November},}

@ARTICLE{precoding6, 
author={Y. Wu and C. Xiao and X. Gao and J. D. Matyjas and Z. Ding}, 
journal={IEEE Transactions on Communications}, 
title={Linear Precoder Design for MIMO Interference Channels with Finite-Alphabet Signaling}, 
year={2013}, 
volume={61}, 
number={9}, 
pages={3766-3780}, 
keywords={MIMO communication;codecs;iterative methods;linear codes;optimisation;precoding;quadrature amplitude modulation;radiofrequency interference;Gaussian inputs;K-user interference channels;MIMO interference channel systems;QAM inputs;SNR regions;efficient iterative algorithm;finite alphabet inputs;finite-alphabet inputs;finite-alphabet signaling;interference alignment technique;iterative algorithm;linear precoder design;multiple-input multiple output transceivers;partial interference-free signal space;power allocation design;precoding matrices;signal-to-noise ratio;weighted sum-rate maximization;Interference channels;MIMO;Receivers;Signal to noise ratio;Transmitters;Vectors;Finite alphabet;MIMO;interference channel;linear precoding}, 
doi={10.1109/TCOMM.2013.072213.130132}, 
ISSN={0090-6778}, 
month={September},}

@ARTICLE{CI1, 
author={C. Masouros and E. Alsusa}, 
journal={IEEE Transactions on Wireless Communications}, 
title={Dynamic linear precoding for the exploitation of known interference in MIMO broadcast systems}, 
year={2009}, 
volume={8}, 
number={3}, 
pages={1396-1404}, 
keywords={MIMO communication;adjacent channel interference;broadcast channels;channel coding;linear codes;mobile radio;modulation coding;phase shift keying;precoding;radio receivers;wireless channels;MIMO broadcast system;PSK;base station;channel inversion precoding;dynamic linear precoding;inter-channel interference;mobile unit receiver;phase shift keying;Base stations;Broadcasting;Downlink;Interchannel interference;Interference elimination;MIMO;Performance analysis;Phase shift keying;Signal to noise ratio;System performance;Adaptive signal processing;MIMO systems;channel inversion;interference multiuser channels;precoding}, 
doi={10.1109/TWC.2009.080053}, 
ISSN={1536-1276}, 
month={March},}

@ARTICLE{CI2, 
author={C. Masouros and G. Zheng}, 
journal={IEEE Transactions on Signal Processing}, 
title={Exploiting Known Interference as Green Signal Power for Downlink Beamforming Optimization}, 
year={2015}, 
volume={63}, 
number={14}, 
pages={3628-3640}, 
keywords={array signal processing;phase shift keying;quality of service;radio links;radiofrequency interference;telecommunication channels;CSI;MISO downlink;MISO downlink channels;PSK modulated signals;QoS constraints;SINR balancing problem;beamforming optimization;beamforming schemes;channel state information;constructive interference;data-aided optimization;data-aided transmit beamforming scheme;downlink beamforming optimization;equivalent virtual multicast formulations;green signal power;multiuser multiple-input-single-output downlink channel;phase shift keying modulated signals;precoder;quality of service;signal to interference plus noise ratio;transmitter;wireless transmission links;Array signal processing;Downlink;Interference;Minimization;Optimization;Phase shift keying;Signal to noise ratio;Constructive interference;SINR balancing;convex optimization;downlink beamforming;power minimization}, 
doi={10.1109/TSP.2015.2430839}, 
ISSN={1053-587X}, 
month={July},}

@ARTICLE{CI3, 
author={S. Timotheou and G. Zheng and C. Masouros and I. Krikidis}, 
journal={IEEE Journal on Selected Areas in Communications}, 
title={Exploiting Constructive Interference for Simultaneous Wireless Information and Power Transfer in Multiuser Downlink Systems}, 
year={2016}, 
volume={34}, 
number={5}, 
pages={1772-1784}, 
keywords={approximation theory;computational complexity;concave programming;energy harvesting;inductive power transmission;iterative methods;multiuser channels;phase shift keying;precoding;quality of service;radiofrequency interference;signal processing;wireless channels;MISO channel;QoS constraints;SINR threshold;SWIPT;constructive interference;data-aided precoding approach;electrical wireless energy;energy harvesting constraints;energy transfer;generic phase shift keying modulated signals;information decoding;information signal energy;iterative algorithm;multiple-input single-output downlink systems;multiuser downlink systems;nonconvex terms;polynomial complexity;precoding design;quality-of-service;second-order cone programming algorithm;semidefinite programming algorithm;signal constellation;simultaneous wireless information-and-power transfer;successive linear approximation;transmit power minimization;Array signal processing;Interference;Optimization;Phase shift keying;Precoding;Quality of service;Signal to noise ratio;Beamforming;Constructive interference;MISO channel;Optimization;Power splitting;SWIPT}, 
doi={10.1109/JSAC.2016.2551618}, 
ISSN={0733-8716}, 
month={May},}

@ARTICLE{CI4, 
author={P. V. Amadori and C. Masouros}, 
journal={IEEE Transactions on Communications}, 
title={Large Scale Antenna Selection and Precoding for Interference Exploitation}, 
year={2017}, 
volume={65}, 
number={10}, 
pages={4529-4542}, 
keywords={MIMO communication;antenna arrays;computational complexity;integer programming;precoding;radiofrequency interference;transmitting antennas;CI exploitation;M-MIMO systems;antenna arrays;computational complexity;constructive interference concept;hardware complexity;interference exploitation;joint TAS;joint optimization;large scale antenna selection;low-complexity transmit antenna selection;massive multiinput multioutput;mixed-integer programming approach;performance-complexity tradeoff;precoding schemes;radio-frequency chains;sub-optimal techniques;transmitting antennas subset;Antenna arrays;Interference;Measurement;Optimization;Precoding;Radio frequency;Transmitting antennas;Massive MIMO;antenna selection;interference optimization;multiuser MIMO}, 
doi={10.1109/TCOMM.2017.2720733}, 
ISSN={0090-6778}, 
month={Oct},}

@ARTICLE{CI5, 
author={M. R. A. Khandaker and C. Masouros and K. K. Wong}, 
journal={IEEE Transactions on Information Forensics and Security}, 
title={Constructive Interference Based Secure Precoding: A New Dimension in Physical Layer Security}, 
year={2018}, 
volume={13}, 
number={9}, 
pages={2256-2268}, 
keywords={MIMO communication;precoding;signal detection;telecommunication security;Eves' channel responses;IR;artificial noise;catastrophic elements;constructive interference;imperfect channel information;intended receiver;perfect channel information;physical layer security;receive signal-to-interference;secure precoding;security breaches;signal detection ability;single-output wiretap channel;statistical CSI;statistical constraints;wireless communications;Array signal processing;Interference;MISO communication;Precoding;Security;Signal to noise ratio;Wireless communication;Interference exploitation;constructive interference;physical layer security;robust design}, 
doi={10.1109/TIFS.2018.2815541}, 
ISSN={1556-6013}, 
month={Sept},}

@ARTICLE{interference1, 
author={W. Wu and K. Wang and W. Zeng and Z. Ding and C. Xiao}, 
journal={IEEE Transactions on Communications}, 
title={Cooperative Multi-Cell MIMO Downlink Precoding With Finite-Alphabet Inputs}, 
year={2015}, 
volume={63}, 
number={3}, 
pages={766-779}, 
keywords={Gaussian processes;MIMO communication;block codes;cellular radio;cooperative communication;distributed algorithms;error statistics;interference suppression;linear codes;precoding;radiofrequency interference;block diagonalization alternating optimization algorithm;cooperative multicell MIMO downlink precoding;decoded bit error rate;discrete nonGaussian symbol;distributed algorithm;finite-alphabet signal Gaussian interference gradient projection algorithm;interference cancellation;linear precoder design;nonrealistic Gaussian input assumption;per-base station power constraint;sum rate maximization;transmission data rate approximation;Approximation methods;Convergence;Downlink;Interference;MIMO;Optimization;Vectors;Multi-cell downlink;finite-alphabet source;precoding;rate;transmitter optimization}, 
doi={10.1109/TCOMM.2015.2388584}, 
ISSN={0090-6778}, 
month={March},}

@ARTICLE{pdfZF,
author={D. Lee},
journal={IET Communications},
title={Performance analysis of zero-forcing-precoded scheduling system with adaptive modulation for multiuser-multiple input multiple output transmission},
year={2015},
volume={9},
number={16},
pages={2007-2012},
keywords={MIMO communication;adaptive modulation;error statistics;phase shift keying;precoding;quadrature amplitude modulation;telecommunication scheduling;M-ary phase shift keying modulation;M-ary quadrature amplitude modulation;ZF-precoded system;adaptive modulation;bit error rate;closed-form BER expressions;multi-user diversity;multiuser-multiple input multiple output transmission;user set nonscheduling methods;zero-forcing precoded scheduling system;zero-forcing-precoded scheduling system},
doi={10.1049/iet-com.2015.0201},
ISSN={1751-8628},
month={},}

@ARTICLE{chrismag1, 
author={C. Masouros and T. Ratnarajah and M. Sellathurai and C. B. Papadias and A. K. Shukla}, 
journal={IEEE Communications Magazine}, 
title={Known interference in the cellular downlink: a performance limiting factor or a source of green signal power?}, 
year={2013}, 
volume={51}, 
number={10}, 
pages={162-171}, 
keywords={cellular radio;energy harvesting;environmental factors;interference suppression;radio links;radiofrequency interference;signal processing;telecommunication power management;cellular downlink interference;communication system;downlink systems;energy harvesting;green signal power source;interference avoidance;interference cancellation;interference elimination;interfering signal;performance degradation;performance limiting factor;power-efficient communications;radio system performance improvement;signal power enhancement;wireless communications;Downlink;Interference;Minimization;Optimization;Phase shift keying}, 
doi={10.1109/MCOM.2013.6619580}, 
ISSN={0163-6804}, 
month={October},}

@ARTICLE{chrismag2, 
author={G. Zheng and I. Krikidis and C. Masouros and S. Timotheou and D. A. Toumpakaris and Z. Ding}, 
journal={IEEE Communications Magazine}, 
title={Rethinking the role of interference in wireless networks}, 
year={2014}, 
volume={52}, 
number={11}, 
pages={152-158}, 
keywords={energy conservation;energy harvesting;modulation;precoding;radio networks;radiofrequency interference;detrimental phenomenon;eavesdroppers;energy harvesting;energy savings;green energy;interference channel;modulation;multiuser downlink precoding;radio frequency radiation;secrecy environment;signal alignment techniques;wireless networks;Interference;Receivers;Signal to noise ratio;Transmitters;Wireless communication;Wireless networks}, 
doi={10.1109/MCOM.2014.6957156}, 
ISSN={0163-6804}, 
month={Nov},}


@book{book2,
    author    = " M. Abramowitz and I. A. Stegun",
    title     = "Handbook of Mathematical Functions With Formulas, Graphs, and Mathematical Tabl ",
    year      = "Washington,D.C.: U.S. Dept. Commerce, 1972.",
    
}

@book{bookaspects,
    author    = "R. J. Muirhead",
    title     = "Aspects of Multivariate Statistical Theory",
    year      = "1982",
    
}


@ARTICLE{A,
author={C. Masouros and M. Sellathurai and T. Ratnarajah},
journal={IEEE Transactions on Signal Processing},
title={Vector Perturbation Based on Symbol Scaling for Limited Feedback MISO Downlinks},
year={2014},
volume={62},
number={3},
pages={562-571},
keywords={MIMO communication;perturbation techniques;precoding;vectors;vector perturbation;symbol scaling;low-complexity vector precoding scheme;MU-MISO systems;multiuser multiple input single output systems downlink;limited feedback scenarios;modified VP technique;symbol constellation;decision thresholds;distance threshold;perturbation quantities;Vectors;Receivers;Complexity theory;Transmitters;Signal to noise ratio;Downlink;Lattices;Limited feedback;multi-user MIMO;non-linear precoding;vector precoding},
doi={10.1109/TSP.2013.2291223},
ISSN={1053-587X},
month={Feb},}

@ARTICLE{zfprecoding,
author={R. Zhang and L. Yang and L. Hanzo},
journal={IEEE Transactions on Wireless Communications},
title={Error Probability and Capacity Analysis of Generalised Pre-Coding Aided Spatial Modulation},
year={2015},
volume={14},
number={1},
pages={364-375},
keywords={channel capacity;error statistics;MIMO communication;modulation;precoding;receiving antennas;error probability;capacity analysis;generalised pre-coding aided spatial modulation;multiple input multiple output transmission scheme;MIMO transmission scheme;receive antennas;symbol error ratio;SER;bit error ratio;BER;GPSM scheme;discrete-input continuous-output memoryless channel capacity;signal to noise ratio;SNR;MIMO;Complexity theory;Signal to noise ratio;Upper bound;Bit error rate;Transmitters;Bandwidth;MIMO;spatial modulation;generalised pre-coded spatial modulation;capacity;error probability},
doi={10.1109/TWC.2014.2347297},
ISSN={1536-1276},
month={Jan},}

@ARTICLE{angLi,
author={A. Li and C. Masouros},
journal={IEEE Transactions on Wireless Communications},
title={Interference Exploitation Precoding Made Practical: Optimal Closed-Form Solutions for PSK Modulations},
year={2018},
volume={},
number={},
pages={1-1},
keywords={Precoding;Optimization;Interference;Wireless communication;Closed-form solutions;Iterative algorithms;MIMO communication;MIMO;precoding;constructive interference;optimization;Lagrangian;closed-form solutions},
doi={10.1109/TWC.2018.2869382},
ISSN={1536-1276},
month={},}




@ARTICLE{Das, 
author={A. Salem and L. Musavian and K. A. Hamdi}, 
journal={IEEE Transactions on Communications}, 
title={Wireless Power Transfer in Distributed Antenna Systems}, 
year={2018}, 
volume={}, 
number={}, 
pages={1-1}, 
keywords={Wireless communication;Antenna arrays;Receivers;Interference;MIMO communication;Protocols;DAS;wireless power transfer;zero forcing;spectral efficiency;CSI}, 
doi={10.1109/TCOMM.2018.2865481}, 
ISSN={0090-6778}, 
month={},}

@ARTICLE{Luxm1, 
author={A. Haqiqatnejad and F. Kayhan and B. Ottersten}, 
journal={IEEE Transactions on Signal Processing}, 
title={Symbol-Level Precoding Design Based on Distance Preserving Constructive Interference Regions}, 
year={2018}, 
volume={66}, 
number={22}, 
pages={5817-5832}, 
keywords={channel coding;computational complexity;computational geometry;concave programming;convex programming;MIMO communication;minimax techniques;minimisation;multi-access systems;precoding;quadratic programming;radiofrequency interference;SLP max-min SINR;distance preserving constructive interference regions;symbol-level precoding design problem;multiuser multiple-input single-output channel;convex hull;noise-free received signal;SLP power minimization;signal-to-interference-plus-noise ratio constraints;SLP SINR balancing problem;DPCIR;2D constellations;semidefinite programming formulation;block coordinate descent optimization;infinite Voronoi edges;quadratic programming;Interference;Signal to noise ratio;Minimization;Optimization;Precoding;Downlink;MISO communication;Distance preserving constructive interference region;downlink multiuser MISO;power minimization;SINR balancing;symbol-level precoding}, 
doi={10.1109/TSP.2018.2872823}, 
ISSN={1053-587X}, 
month={Nov},}

@ARTICLE{Luxm2, 
author={A. Haqiqatnejad and F. Kayhan and B. Ottersten}, 
journal={IEEE Signal Processing Letters}, 
title={Constructive Interference for Generic Constellations}, 
year={2018}, 
volume={25}, 
number={4}, 
pages={586-590}, 
keywords={computational complexity;convex programming;MIMO communication;minimisation;multiuser channels;precoding;radiofrequency interference;generic constellations;optimal interference regions;relaxed constructive interference regions;symbol-level precoding problem;DPCIR;union;UBCIR;convex sets;SLP power minimization problem;convex optimization problem;transmit power;multiuser multiple-input single-output channel;constellation shape;Signal to noise ratio;Interference;Minimization;Precoding;Optimization;MISO communication;Transmitting antennas;Constructive interference (CI);multiuser multiple-input single-output (MISO);symbol-level precoding (SLP);Voronoi regions}, 
doi={10.1109/LSP.2018.2808460}, 
ISSN={1070-9908}, 
month={April},}



@INPROCEEDINGS{vtc, 
author={J. {Cui} and P. {Fan} and X. {Lei} and Z. {Ma} and Z. {Ding}}, 
booktitle={2017 IEEE 85th Vehicular Technology Conference (VTC Spring)}, 
title={Downlink Power Allocation in SCMA with Finite-Alphabet Constraints}, 
year={2017}, 
volume={}, 
number={}, 
pages={1-5}, 
keywords={concave programming;frequency division multiple access;MIMO communication;nonconvex optimization problem;power allocation algorithm;equal power allocation scheme;downlink power allocation;finite-alphabet constraints;multiuser sparse code multiple access downlink systems;finite-alphabet inputs;multiuser SCMA downlink systems;explicit expression;Downlink;Resource management;Optimization;Silicon carbide;Iterative methods;Modulation;Mathematical model}, 
doi={10.1109/VTCSpring.2017.8108679}, 
ISSN={}, 
month={June},}



@ARTICLE{34, 
author={F. {Zhou} and Y. {Wu} and R. Q. {Hu} and Y. {Qian}}, 
journal={IEEE Journal on Selected Areas in Communications}, 
title={Computation Rate Maximization in UAV-Enabled Wireless-Powered Mobile-Edge Computing Systems}, 
year={2018}, 
volume={36}, 
number={9}, 
pages={1927-1941}, 
keywords={aerospace communication;autonomous aerial vehicles;cellular radio;computational complexity;energy harvesting;mobile computing;optimisation;radiofrequency power transmission;resource allocation;UAV-enabled wireless-powered mobile-edge computing systems;wireless power transfer;computation capability;low-power wireless devices;computation performance;unmanned aerial vehicle-enabled MEC wireless-powered system;computation rate maximization problems;UAV-enabled MEC;partial computation offloading modes;binary computation offloading modes;energy-harvesting causal constraint;user offloading time;user transmit power;computation tasks;binary computation offloading mode;low computational complexity;UAV speed constraint;Wireless communication;Resource management;Task analysis;Unmanned aerial vehicles;Energy harvesting;Mobile handsets;Computer architecture;Mobile-edge computing;wireless power transfer;unmanned aerial vehicle-enabled;resource allocation;binary computation offloading;partial computation offloading}, 
doi={10.1109/JSAC.2018.2864426}, 
ISSN={0733-8716}, 
month={Sep.},}



@INPROCEEDINGS{zfVTC, 
author={T. {Haustein} and C. {von Helmolt} and E. {Jorswieck} and V. {Jungnickel} and V. {Pohl}}, 
booktitle={Vehicular Technology Conference. IEEE 55th Vehicular Technology Conference. VTC Spring 2002 (Cat. No.02CH37367)}, 
title={Performance of MIMO systems with channel inversion}, 
year={2002}, 
volume={1}, 
number={}, 
pages={35-39 vol.1}, 
keywords={MIMO systems;equalisers;data communication;radio transmitters;cochannel interference;packet radio networks;channel inversion;spatial equalization technique;channel state information;transmitter;high data rate applications;performance degradation;channel estimation errors;clipping;transmitted power;co-channel interference;MIMO systems;MIMO;Bit error rate;Channel estimation;Data communication;Interchannel interference;AWGN;Channel state information;Transmitters;Degradation;Receiving antennas}, 
doi={10.1109/VTC.2002.1002659}, 
ISSN={}, 
month={May},}




@ARTICLE{dpc1, 
author={M. {Costa}}, 
journal={IEEE Transactions on Information Theory}, 
title={Writing on dirty paper (Corresp.)}, 
year={1983}, 
volume={29}, 
number={3}, 
pages={439-441}, 
keywords={Error-correction coding}, 
doi={10.1109/TIT.1983.1056659}, 
ISSN={0018-9448}, 
month={May},}

@ARTICLE{RZF, 
author={C. B. {Peel} and B. M. {Hochwald} and A. L. {Swindlehurst}}, 
journal={IEEE Transactions on Communications}, 
title={A vector-perturbation technique for near-capacity multiantenna multiuser communication-part I: channel inversion and regularization}, 
year={2005}, 
volume={53}, 
number={1}, 
pages={195-202}, 
keywords={antenna arrays;perturbation techniques;encoding;telecommunication channels;electromagnetic wave scattering;radiofrequency interference;vector-perturbation technique;near-capacity multiantenna multiuser communication;channel inversion;multiple antenna;encoding algorithm;sphere encoder;channel matrix;signal-to-interference-plus-noise ratio;signal-to-noise ratio;SNR;MIMO;Receiving antennas;Communication system control;Transmitters;Wireless LAN;DSL;Telephony;Switches;Interference channels;Transmitting antennas;Broadcast channel;channel inversion;multiple-antenna multiple-user wireless;multiple-input multiple-output (MIMO);regularization;spatial equalization}, 
doi={10.1109/TCOMM.2004.840638}, 
ISSN={0090-6778}, 
month={Jan},}

@ARTICLE{angli7, 
author={A. {Wiesel} and Y. C. {Eldar} and S. {Shamai}}, 
journal={IEEE Transactions on Signal Processing}, 
title={Linear precoding via conic optimization for fixed MIMO receivers}, 
year={2006}, 
volume={54}, 
number={1}, 
pages={161-176}, 
keywords={precoding;MIMO systems;optimisation;iterative decoding;radio receivers;linear precoding;conic optimization;fixed MIMO receivers;multiple-input-multiple-output;signal-to-interference-plus-noise-ratio;fixed-point iterations;uplink-downlink duality;power control;beamforming;multiuser system;MIMO;Transmitters;Signal to noise ratio;Array signal processing;Acoustic distortion;Signal processing algorithms;Multiaccess communication;Transmitting antennas;Design optimization;Ambient intelligence;Linear precoding;multiple-input-multiple-output (MIMO) systems;optimization methods}, 
doi={10.1109/TSP.2005.861073}, 
ISSN={1053-587X}, 
month={Jan},}

@ARTICLE{angli8, 
author={M. F. {Hanif} and L. {Tran} and A. {T�lli} and M. {Juntti}}, 
journal={IEEE Transactions on Communications}, 
title={Computationally Efficient Robust Beamforming for SINR Balancing in Multicell Downlink With Applications to Large Antenna Array Systems}, 
year={2014}, 
volume={62}, 
number={6}, 
pages={1908-1920}, 
keywords={antenna arrays;array signal processing;interference (signal);mathematical programming;signal-to-interference-plus-noise ratio balancing;SINR balancing;multicell downlink;large antenna array systems;downlink beamformer design;multiuser multicell environment;semidefinite program;SDP;second-order cone program;SOCP;Robustness;Uncertainty;Vectors;Approximation methods;Channel estimation;Optimization;Interference;SINR balancing;massive MIMO;very large-scale antenna arrays;reduced complexity;interference channel;multicell beamforming}, 
doi={10.1109/TCOMM.2014.2320913}, 
ISSN={0090-6778}, 
month={June},}

@ARTICLE{angli10, 
author={M. {Schubert} and H. {Boche}}, 
journal={IEEE Transactions on Vehicular Technology}, 
title={Solution of the multiuser downlink beamforming problem with individual SINR constraints}, 
year={2004}, 
volume={53}, 
number={1}, 
pages={18-28}, 
keywords={array signal processing;antenna arrays;power control;matrix algebra;telecommunication channels;radio links;radio transmitters;telecommunication control;minimisation;multiuser downlink beamforming;individual SINR constraint;power controlled network;multiantenna base station;decentralized single-antenna terminals;transmitter;transmission power;total power constraints;maximal eigenvalue;extended crosstalk matrix;iterative algorithm;Downlink;Array signal processing;Signal to noise ratio;Crosstalk;Iterative algorithms;Base stations;Transmitters;Eigenvalues and eigenfunctions;Sufficient conditions;Convergence}, 
doi={10.1109/TVT.2003.819629}, 
ISSN={0018-9545}, 
month={Jan},}

@ARTICLE{angli12, 
author={N. D. {Sidiropoulos} and T. N. {Davidson} and {Zhi-Quan Luo}}, 
journal={IEEE Transactions on Signal Processing}, 
title={Transmit beamforming for physical-layer multicasting}, 
year={2006}, 
volume={54}, 
number={6}, 
pages={2239-2251}, 
keywords={multicast communication;array signal processing;radio links;digital subscriber lines;telecommunication channels;broadcasting;relaxation theory;antenna arrays;transmitting antennas;transmit beamforming;physical-layer multicasting;downlink transmit beamforming;wireless transmission;downstream preceding;digital subscriber wireline transmission;common information broadcasting;channel state information;VDSL;signal-to-noise ratios;SNR;NP-hard;semidefinite relaxation techniques;Rayleigh fading wireless channels;very-high-bit-rate digital subscriber line;uniform linear transmit antenna array;Array signal processing;Linear antenna arrays;Downlink;Channel state information;Transmitters;Availability;Signal to noise ratio;Cost function;Lagrangian functions;Rayleigh channels;Broadcasting;convex optimization;downlink beamforming;minimization of total radiation power;multicasting;semidefinite programming;semidefinite relaxation (SDR);very-high-bit-rate Digital Subscriber line (VDSL) precoding}, 
doi={10.1109/TSP.2006.872578}, 
ISSN={1053-587X}, 
month={June},}

@ARTICLE{Mckaypaper, 
author={M. R. {Mckay} and A. {Zanella} and I. B. {Collings} and M. {Chiani}}, 
journal={IEEE Transactions on Communications}, 
title={Error probability and SINR analysis of optimum combining in rician fading}, 
year={2009}, 
volume={57}, 
number={3}, 
pages={676-687}, 
keywords={adaptive antenna arrays;cochannel interference;error statistics;Rayleigh channels;Rician channels;optimum combining;Rician fading;cochannel interference;thermal noise;symbol error probability;exact closed-form expressions;Rayleigh system;SINR analysis;Error probability;Signal to noise ratio;Rician channels;Interchannel interference;Rayleigh channels;Linear antenna arrays;Diversity reception;Statistical analysis;Closed-form solution;Performance analysis;Adaptive arrays, cochannel interference, optimum combining, Rician fading}, 
doi={10.1109/TCOMM.2009.03.060521}, 
ISSN={0090-6778}, 
month={March},}

@ARTICLE{approximationSEP, 
author={M. {Chiani} and D. {Dardari} and M. K. {Simon}}, 
journal={IEEE Transactions on Wireless Communications}, 
title={New exponential bounds and approximations for the computation of error probability in fading channels}, 
year={2003}, 
volume={2}, 
number={4}, 
pages={840-845}, 
keywords={error statistics;fading channels;differential phase shift keying;space-time codes;AWGN channels;exponential bounds;error probability;fading channels;Gaussian Q function;M-ary phase-shift-keying;M-ary differential phase-shift-keying;additive white Gaussian noise channels;pairwise probability;space-time codes;Error probability;Fading;Phase shift keying;Pairwise error probability;Differential phase shift keying;Additive white noise;Software tools;Upper bound;Two dimensional displays}, 
doi={10.1109/TWC.2003.814350}, 
ISSN={1536-1276}, 
month={July},}

@book{bookorderstatis,
    author    = " H.A. David.",
    title     = "Order Statistics ",
    year      = "1970:John Wiley and Sons",
    
}


@book{Boyd04,
    author    = "S. Boyd and L. Vandenberghe",
    title     = "Convex Optimization",
    year      = "2004",
    publisher = "Cambridge University. Press",
    address   = "Cambridge, UK"
}



@ARTICLE{chrisnewref1, 
author={C. {Masouros} and M. {Sellathurai} and T. {Ratnarajah}}, 
journal={IEEE Transactions on Wireless Communications}, 
title={Maximizing Energy Efficiency in the Vector Precoded MU-MISO Downlink by Selective Perturbation}, 
year={2014}, 
volume={13}, 
number={9}, 
pages={4974-4984}, 
keywords={perturbation techniques;precoding;signal processing;telecommunication power management;multiuser multiple-input-single-output systems;vector precoded MU-MISO downlink;selective perturbation;energy-efficient vector perturbation technique;performance complexity tradeoff;signal processing;Vectors;Complexity theory;Lattices;Optimization;Wireless communication;Transmitters;Educational institutions;Vector perturbation;energy efficiency;complexity reduction;multi-user MIMO;non-linear precoding}, 
doi={10.1109/TWC.2014.2329480}, 
ISSN={1536-1276}, 
month={Sep.},}

@ARTICLE{chrisnewref2, 
author={A. {Garcia-Rodriguez} and C. {Masouros}}, 
journal={IEEE Transactions on Communications}, 
title={Power-Efficient Tomlinson-Harashima Precoding for the Downlink of Multi-User MISO Systems}, 
year={2014}, 
volume={62}, 
number={6}, 
pages={1884-1896}, 
keywords={computational complexity;energy conservation;mobile radio;multi-access systems;optimisation;precoding;radio transmitters;radiofrequency interference;signal processing;telecommunication power management;power efficiency analysis;signal processing load;base station;computational complexity;constrained optimization problem;SNR;signal-to-noise ratio;interference optimization;transmit power reduction;multiuser MISO systems;multiuser multiple-input single-output systems;power-efficient THP;power-efficient Tomlinson-Harashima precoding;Optimization;Receivers;Signal to noise ratio;Interference;Licenses;Transmitters;Modulation;Broadcast channel;non-linear precoding;multi-user multiple-input single-output (MU-MISO);Tomlinson-Harashima precoding (THP);power efficiency;Broadcast channel;non-linear precoding;multi-user multiple-input single-output (MU-MISO);Tomlinson-Harashima precoding (THP);power efficiency}, 
doi={10.1109/TCOMM.2014.2317189}, 
ISSN={0090-6778}, 
month={June},}

@inbook{eaton,
address = "Beachwood, Ohio, USA",
author = "Eaton, Morris L.",
booktitle = "Multivariate Statistics",
doi = "10.1214/lnms/1196285114",
pages = "302--333",
publisher = "Institute of Mathematical Statistics",
series = "Lecture Notes--Monograph Series",
title = "Chapter 8: The Wishart Distribution",
url = "https://doi.org/10.1214/lnms/1196285114",
volume = "Volume 53",
year = "2007"
}


@ARTICLE{Tcompaper, 
author={A. {Salem} and C. {Masouros} and K. {Wong}}, 
journal={IEEE Transactions on Communications}, 
title={Sum Rate and Fairness Analysis for the MU-MIMO Downlink under PSK Signalling: Interference Suppression vs Exploitation}, 
year={2019}, 
volume={}, 
number={}, 
pages={1-1}, 
keywords={Precoding;Interference;Phase shift keying;MIMO communication;Resource management;Downlink;System performance;Finite constellation signaling;zero forcing;constructive interference;phase-shift keying signaling;multiple-input multiple-output}, 
doi={10.1109/TCOMM.2019.2920645}, 
ISSN={0090-6778}, 
month={},}

@ARTICLE{BLER1, 
author={R. {Eaves} and A. {Levesque}}, 
journal={IEEE Transactions on Communications}, 
title={Probability of Block Error for Very Slow Rayleigh Fading in Gaussian Noise}, 
year={1977}, 
volume={25}, 
number={3}, 
pages={368-374}, 
keywords={Block codes;Error-detecting codes;FSK signal detection;Fading channels;PSK signal detection;Rayleigh channels;Gaussian noise;Fading;Data communication;Frequency shift keying;Vehicles;Transportation;Signal analysis;Error probability;Signal to noise ratio}, 
doi={10.1109/TCOM.1977.1093826}, 
ISSN={0090-6778}, 
month={March},}

@ARTICLE{BLER2, 
author={A. T. {Toyserkani} and E. G. {Strom} and A. {Svensson}}, 
journal={IEEE Transactions on Wireless Communications}, 
title={An analytical approximation to the block error rate in Nakagami-m non-selective block fading channels}, 
year={2010}, 
volume={9}, 
number={5}, 
pages={1543-1546}, 
keywords={error statistics;Nakagami channels;Nakagami-m nonselective block fading channel;analytical closed-form expression;block error rate;single-parameter analytical approximation;flat block-fading Nakagami-m channel;computational overhead;low computational cost;Error analysis;Fading;Decoding;Computational modeling;Error probability;Closed-form solution;Computational complexity;Computational efficiency;Approximation methods;Modulation coding;Fading channels, block error rate;approximation methods}, 
doi={10.1109/TWC.2010.05.090033}, 
ISSN={1536-1276}, 
month={May},}

@ARTICLE{BLER3, 
author={F. {Adachi} and T. {Matsumoto}}, 
journal={Electronics Letters}, 
title={Double symbol error rate and block error rate of MDPSK}, 
year={1991}, 
volume={27}, 
number={17}, 
pages={1571-1573}, 
keywords={information theory;phase shift keying;block error rate;MDPSK;double symbol error rate;M-ary DPSK;Information theory;Phase shift keying}, 
doi={10.1049/el:19910984}, 
ISSN={0013-5194}, 
month={Aug},}

@ARTICLE{BLER6, 
author={A. {Seyoum} and N. C. {Beaulieu}}, 
journal={IEEE Transactions on Communications}, 
title={Semianalytical simulation for evaluation of block-error rates on fading channels}, 
year={1998}, 
volume={46}, 
number={7}, 
pages={916-920}, 
keywords={fading;Rician channels;Rayleigh channels;Gaussian noise;white noise;digital simulation;error statistics;coding errors;frequency shift keying;Doppler effect;diversity reception;semianalytical simulation;block-error rates;fading channels;forward error correction;Doppler fading;additive white Gaussian noise;frequency-nonselective Rayleigh fading;Rician fading;Nakagami fading;diversity combining;binary noncoherent frequency-shift keying;NCFSK;modulation;computer simulation time reduction;Monte Carlo simulation;bit interleaving;Computer simulation;Computational modeling;Rayleigh channels;Diversity reception;Additive white noise;Frequency diversity;Rician channels;Frequency shift keying;Frequency modulation;Monte Carlo methods}, 
doi={10.1109/26.701318}, 
ISSN={0090-6778}, 
month={July},}

@ARTICLE{BLER7, 
author={M. {Ruiz-Garcia} and J. M. {Romero-Jerez} and C. {Tellez-Labao} and A. {Diaz-Estrella}}, 
journal={IEEE Communications Letters}, 
title={Average block error probability of multicell CDMA packet networks with fast power control under multipath fading}, 
year={2002}, 
volume={6}, 
number={12}, 
pages={538-540}, 
keywords={code division multiple access;spread spectrum communication;multipath channels;multiuser channels;error statistics;telecommunication control;power control;radio links;cellular radio;packet radio networks;average block error probability;multicell CDMA packet networks;fast power control;multipath fading;code-division multiple access;base station;minimum attenuation;intracell statistics;intercell statistics;mean block error probability;uplink channel;DS-CDMA network;Error probability;Multiaccess communication;Power control;Fading;Base stations;Interference;Rayleigh channels;Attenuation;Error correction codes;Shadow mapping}, 
doi={10.1109/LCOMM.2002.806461}, 
ISSN={1089-7798}, 
month={Dec},}

@ARTICLE{BER1, 
author={ {Jianhua Lu} and K. B. {Letaief} and J. C. -. {Chuang} and M. L. {Liou}}, 
journal={IEEE Transactions on Communications}, 
title={M-PSK and M-QAM BER computation using signal-space concepts}, 
year={1999}, 
volume={47}, 
number={2}, 
pages={181-184}, 
keywords={phase shift keying;quadrature amplitude modulation;error statistics;AWGN channels;Gray codes;BER computation;signal-space concepts;geometric approach;M-ary phase-shift keying;M-PSK;M-ary quadrature amplitude modulation;M-QAM;additive white Gaussian noise channel;bit error rate approximations;Monte Carlo simulation;AWGN channels;Gray code mapping;Bit error rate;Reflective binary codes;Quadrature phase shift keying;Quadrature amplitude modulation;Phase shift keying;Signal mapping;Information technology;Frequency;Additive white noise;Error probability}, 
doi={10.1109/26.752121}, 
ISSN={0090-6778}, 
month={Feb},}



@ARTICLE{BLERSER, 
author={M. {Chiani}}, 
journal={IEEE Transactions on Information Theory}, 
title={Error probability for block codes over channels with block interference}, 
year={1998}, 
volume={44}, 
number={7}, 
pages={2998-3008}, 
keywords={block codes;error statistics;frequency hop communication;Rayleigh channels;Rician channels;cochannel interference;Gaussian noise;fading channels;multi-access systems;diversity reception;error probability;block codes;block interference channels;bit-error probability;block-coded slow frequency hopping;antenna diversity;fading channels;slow frequency hopping multiple access systems;nonideal interleaving;cochannel interference;additive Gaussian noise;Nakagami channels;Rician channels;Rayleigh channels;Error probability;Block codes;Fading;Error analysis;Interference channels;Performance analysis;Frequency diversity;Interleaved codes;Interchannel interference;Additive noise}, 
doi={10.1109/18.737528}, 
ISSN={0018-9448}, 
month={Nov},}

@ARTICLE{throuput, 
author={C. {Masouros}}, 
journal={IEEE Transactions on Signal Processing}, 
title={Correlation Rotation Linear Precoding for MIMO Broadcast Communications}, 
year={2011}, 
volume={59}, 
number={1}, 
pages={252-262}, 
keywords={cochannel interference;correlation methods;linear codes;MIMO communication;mobile radio;phase shift keying;precoding;radio links;receiving antennas;signal detection;correlation rotation linear precoding;MIMO broadcast communication;multiple input multiple output system;MIMO broadcast system;phase shift keying;PSK modulation;spatial link;signal detection;MIMO downlink;cochannel interference;communication system;MIMO substream;data transmission;receive antenna;signal to interference-plus-noise ratio;mobile unit;signal power;MIMO base station;throughput gain;MIMO;Interference;Downlink;Receiving antennas;Transmitters;Correlation;Adaptive transmission;channel inversion;interference multiuser channels;multiple input multiple output (MIMO) systems;precoding}, 
doi={10.1109/TSP.2010.2088395}, 
ISSN={1053-587X}, 
month={Jan},}


@ARTICLE{powerconsmain, 
author={A. {Garcia-Rodriguez} and C. {Masouros}}, 
journal={IEEE Transactions on Communications}, 
title={Exploiting the Increasing Correlation of Space Constrained Massive MIMO for CSI Relaxation}, 
year={2016}, 
volume={64}, 
number={4}, 
pages={1572-1587}, 
keywords={antenna arrays;channel estimation;MIMO communication;signal processing;time division multiplexing;full-CSI availability;size-constrained antenna arrays;TDD systems;time-division duplex systems;signal processing complexity;instantaneous CSI;CSI acquisition process;channel estimation quality;baseband signal processing;data transmission;RF chains;radiofrequency chains;closely-spaced antennas;pilot training stage;tightly-packed antenna arrays;neighbour antenna channels;multiple-input multiple-output systems;channel state information relaxation;physically-constrained massive MIMO systems;low-complexity transmission;CSI relaxation;space-constrained massive MIMO correlation;Antenna arrays;MIMO;Channel estimation;Correlation;Training;Massive MIMO;incomplete CSI;antenna correlation;energy efficiency;Massive MIMO;incomplete CSI;antenna correlation;energy efficiency}, 
doi={10.1109/TCOMM.2016.2538222}, 
ISSN={0090-6778}, 
month={April},}

@INPROCEEDINGS{powercons60, 
author={G. {Auer} and V. {Giannini} and I. {Godor} and P. {Skillermark} and M. {Olsson} and M. A. {Imran} and D. {Sabella} and M. J. {Gonzalez} and C. {Desset} and O. {Blume}}, 
booktitle={2011 IEEE 73rd Vehicular Technology Conference (VTC Spring)}, 
title={Cellular Energy Efficiency Evaluation Framework}, 
year={2011}, 
volume={}, 
number={}, 
pages={1-6}, 
keywords={3G mobile communication;antennas;cellular radio;energy conservation;Long Term Evolution;performance evaluation;radio access networks;telecommunication traffic;cellular energy efficiency evaluation framework;energy savings;wireless networks;power consumption;performance evaluation frameworks;network level contributions;base station site;RF output power;antenna elements;BS site;long term traffic models;3GPP LTE radio access network;Long Term Evolution;Power demand;Radio frequency;Europe;Power generation;Load modeling;Earth;Mobile communication}, 
doi={10.1109/VETECS.2011.5956750}, 
ISSN={1550-2252}, 
month={May},}


@ARTICLE{powercons62, 
author={H. {Kim} and C. {Chae} and G. {de Veciana} and R. W. {Heath}}, 
journal={IEEE Transactions on Wireless Communications}, 
title={A cross-layer approach to energy efficiency for adaptive MIMO systems exploiting spare capacity}, 
year={2009}, 
volume={8}, 
number={8}, 
pages={4264-4275}, 
keywords={adaptive systems;cellular radio;energy conservation;MIMO communication;mobile radio;transmitting antennas;cross-layer approach;energy efficiency;adaptive MIMO systems;multiple-input multiple-output;transmit antennas;single-input multiple-output;SIMO;mobile terminals energy;RF transmission energy;cellular systems;base station;energy savings;energy conservation;Energy efficiency;Adaptive systems;MIMO;Switches;Circuits;Mobile antennas;Transmitting antennas;Radio frequency;Base stations;Receiving antennas;MIMO, energy conservation, spare capacity, adaptive switching, cross-layer design}, 
doi={10.1109/TWC.2009.081123}, 
ISSN={1536-1276}, 
month={August},}

@ARTICLE{rspaper,
       author = {{Salem}, Abdelhamid and {Masouros}, Christos and {Clerckx}, Bruno},
        title = "{Rate Splitting with Finite Constellations: The Benefits of Interference Exploitation vs Suppression}",
      journal = {arXiv e-prints},
     keywords = {Electrical Engineering and Systems Science - Signal Processing, Computer Science - Information Theory},
         year = "2019",
        month = "Jul",
          eid = {arXiv:1907.08457},
        pages = {arXiv:1907.08457},
archivePrefix = {arXiv},
       eprint = {1907.08457},
 primaryClass = {eess.SP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019arXiv190708457S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{WCNC19, 
author={A. Salem and C. Masouros}, 
booktitle={Proc. IEEE Wireless Commun. Netw. Conf. (WCNC)}, 
title={On the Error Probability of Interference Exploitation Precoding with Power Allocation}, 
year={2020}, 

,}
